Contaminant Removal for Android Malware Detection Systems

A recent report indicates that there is a new malicious app introduced every 4 seconds. This rapid malware distribution rate causes existing malware detection systems to fall far behind, allowing malicious apps to escape vetting efforts and be distributed by even legitimate app stores. When trusted downloading sites distribute malware, several negative consequences ensue. First, the popularity of these sites would allow such malicious apps to quickly and widely infect devices. Second, analysts and researchers who rely on machine learning based detection techniques may also download these apps and mistakenly label them as benign since they have not been disclosed as malware. These apps are then used as part of their benign dataset during model training and testing. The presence of contaminants in benign dataset can compromise the effectiveness and accuracy of their detection and classification techniques. To address this issue, we introduce PUDROID (Positive and Unlabeled learning-based malware detection for Android) to automatically and effectively remove contaminants from training datasets, allowing machine learning based malware classifiers and detectors to be more effective and accurate. To further improve the performance of such detectors, we apply a feature selection strategy to select pertinent features from a variety of features. We then compare the detection rates and accuracy of detection systems using two datasets; one using PUDROID to remove contaminants and the other without removing contaminants. The results indicate that once we remove contaminants from the datasets, we can significantly improve both malware detection rate and detection accuracy

==> Latex8.txt <==
========== file:  LATEX.TXT =======================

The following files contain the LaTeX macros necessary for you to format 
your paper based on the instructions/measurements in the INSTRUCT.TXT 
attachment in our standard author kit for 8.5 x 11-inch proceedings. 
The files appear in the following order:

latex8.sty -- the style file
latex8.tex -- the main macro set
latex8.bib -- the sample bibliography macros
latex8.bst -- the bibliography main macro set
latex8ps.txt -- this file, when printed out, will give you a sample 
of how your paper should look when it's finished. This file is in a 
separate attachment from the first four LaTeX files. Remember to save 
it as a .ps file and strip out any extraneous lines at the top of the 
file to enable successful printing.

Note that both current versions of LaTeX, 2e and 2.09, have the same 
macros -- refer to the start of the latex8.sty file for the opening 
statement for each. 


